Improved Crouzeix-Raviart scheme for the Stokes and Navier-Stokes problem

The resolution of the incompressible Navier-Stokes equations is tricky, and it is well known that one of the major issue is to compute a divergence free velocity. The non-conforming Crouzeix-Raviart finite element are convenient since they induce local mass conservation. Moreover they are such that the stability constant of the Fortin operator is equal to 1. This implies that they can easily handle anisotropic mesh [1, 2]. However spurious velocities may appear and damage the approximation. We propose a scheme here that allows to reduce the spurious velocities. It is based on a new discretisation for the gradient of pressure based on the symmetric MPFA scheme (finite volume MultiPoint Flux Approximation) [3, 4, 5].

==> MPFA_Article/Plots/Ctu0psin.txt <==
eUCRP0nu1   eUCRP0P1nu1  eUCRMPSnu1  ePCRP0nu1  ePCRP0P1nu1  ePCRMPSnu1     eUCRP0nu0001   eUCRP0P1nu0001  eUCRMPSnu0001  ePCRP0nu0001  ePCRP0P1nu0001  ePCRMPSnu0001   h        NP     NU
3.01e-03    1.04e-05	  1.59e-04    1.88e-01   2.48e-02     1.95e-02       3.01e-00       1.04e-02        1.59e-01       1.88e-01      2.48e-02        1.95e-02        1.00e-01   1694   3630 1
6.93e-04    6.52e-07     1.78e-05    9.06e-02   5.49e-03     4.28e-03       6.93e-01       6.52e-04        1.78e-02       9.06e-02      5.49e-03        4.28e-03        5.00e-02   7378  15810 2
1.63e-04    4.02e-08     2.10e-06    4.40e-02   1.37e-03     1.09e-03       1.63e-01       4.02e-05        2.10e-03       4.40e-02      1.37e-03        1.09e-03        2.50e-02  29834  63930 3
4.14e-05    2.54e-09     3.91e-07    2.22e-02   3.50e-04     2.78e-04       4.14e-02       2.54e-06        3.91e-04       2.22e-02      3.50e-04        2.78e-04        1.25e-02 117558 251910 4




==> MPFA_Article/Plots/NavierStokes_num100ef0_2_7.txt <==
eUCRP0  eU_1CRP0  ePCRP0  eUCRP0P1  eU_1CRP0P1  ePCRP0P1  eUCRMPS  eU_1CRMPS  ePCRMPS    h          NCR
3.44e-02 2.62e+00 1.79e+00 3.18e-02 2.62e+00 2.27e+00 3.72e-02 2.61e+00 1.00e+00 1.00e-01   383 1
8.65e-03 2.64e+00 7.34e-01 7.36e-03 2.64e+00 1.06e+00 8.95e-03 2.64e+00 3.30e-01 5.00e-02  1621 2
2.13e-03 2.64e+00 3.42e-01 1.84e-03 2.64e+00 5.02e-01 2.18e-03 2.64e+00 1.66e-01 2.50e-02  6473 3
5.04e-04 2.64e00  1.48e-01 4.41e-04 2.64e+00 2.34e-01 5.26e-04 2.64e+00 6.74e-02 1.25e-02  25892 4
%2.01e+00 -7.87e-03  1.20e+00 2.06e+00 -5.48e-03  1.09e+00 2.05e+00 -8.87e-03  1.30e+00 
%2.03e+00 -7.90e-03  1.21e+00 2.08e+00 -5.50e-03  1.10e+00 2.07e+00 -8.90e-03  1.31e+00 


==> MPFA_Article/Plots/NavierStokes_num100ef0_2_7__copie_.txt <==
eUCRP0  eU_1CRP0  ePCRP0  eUCRP0P1  eU_1CRP0P1  ePCRP0P1  eUCRMPS  eU_1CRMPS  ePCRMPS    h          NCR
3.44e-02 2.62e+00 1.79e+00 3.18e-02 2.62e+00 2.27e+00 3.72e-02 2.61e+00 1.00e+00 1.00e-01   383 1
8.65e-03 2.64e+00 7.34e-01 7.36e-03 2.64e+00 1.06e+00 8.95e-03 2.64e+00 3.30e-01 5.00e-02  1621 2
2.13e-03 2.64e+00 3.42e-01 1.84e-03 2.64e+00 5.02e-01 2.18e-03 2.64e+00 1.66e-01 2.50e-02  6473 3
5.04e-04 2.64e00  1.48e-01 4.41e-04 2.64e+00 2.34e-01 5.26e-04 2.64e+00 6.74e-02 1.25e-02  25892 4
%2.01e+00 -7.87e-03  1.20e+00 2.06e+00 -5.48e-03  1.09e+00 2.05e+00 -8.87e-03  1.30e+00 
%2.03e+00 -7.90e-03  1.21e+00 2.08e+00 -5.50e-03  1.10e+00 2.07e+00 -8.90e-03  1.31e+00 


==> MPFA_Article/Plots/anisotropic/Stokes_meshtype4_num30ef0_2_5.txt <==
eUCRP0  eU_1CR  ePCRP0  eUCRP0P1  eU_1CRP0P1  ePCRP0P1  eUCRMPS  eU_1CRMPS  ePCRMPS  nu      NCR
1.08e-01 2.60e-01 1.85e+00 4.31e-02 2.21e-01 2.28e+00 2.78e-01 5.00e-01 4.17e+00 5.88e-02  1768 1
4.18e-02 1.45e-01 1.16e+00 1.60e-02 1.21e-01 1.28e+00 1.11e-01 2.66e-01 1.98e+00 2.94e-02  7004 2
2.30e-02 1.01e-01 8.26e-01 8.36e-03 8.43e-02 9.10e-01 6.14e-02 1.88e-01 1.30e+00 1.96e-02 15708 3
1.46e-02 7.82e-02 6.34e-01 5.08e-03 6.45e-02 7.04e-01 3.79e-02 1.41e-01 9.64e-01 1.47e-02 27880 4



==> MPFA_Article/Plots/anisotropic/Stokes_meshtype4_num30ef0_2_7.txt <==
eUCRP0  eU_1CR  ePCRP0  eUCRP0P1  eU_1CRP0P1  ePCRP0P1  eUCRMPS  eU_1CRMPS  ePCRMPS  nu      NCR
1.08e-01 2.60e-01 1.85e+00 4.31e-02 2.21e-01 2.28e+00 2.77e-01 4.99e-01 4.08e+00 5.88e-02  1768 1
4.18e-02 1.45e-01 1.16e+00 1.60e-02 1.21e-01 1.28e+00 1.11e-01 2.66e-01 1.97e+00 2.94e-02  7004 2
2.30e-02 1.01e-01 8.26e-01 8.36e-03 8.43e-02 9.10e-01 6.14e-02 1.88e-01 1.30e+00 1.96e-02 15708 3
1.46e-02 7.82e-02 6.34e-01 5.08e-03 6.45e-02 7.04e-01 3.79e-02 1.41e-01 9.61e-01 1.47e-02 27880 4



==> MPFA_Article/Plots/anisotropic/Stokes_meshtype8_num30ef0_2_5.txt <==
eUCRP0  eU_1CR  ePCRP0  eUCRP0P1  eU_1CRP0P1  ePCRP0P1  eUCRMPS  eU_1CRMPS  ePCRMPS  nu      NCR
1.78e-01 3.54e-01 2.68e+00 7.55e-02 3.32e-01 4.67e+00 2.60e-01 4.27e-01 4.43e+00 5.88e-02   913 1
7.65e-02 2.04e-01 1.80e+00 2.80e-02 1.74e-01 1.84e+00 1.06e-01 2.15e-01 2.31e+00 2.94e-02  3548 2
4.60e-02 1.47e-01 1.31e+00 1.57e-02 1.23e-01 1.32e+00 7.03e-02 1.65e-01 1.63e+00 1.96e-02  7917 3
3.06e-02 1.16e-01 1.03e+00 1.03e-02 9.61e-02 1.05e+00 4.72e-02 1.30e-01 1.26e+00 1.47e-02 14020 4



==> MPFA_Article/Plots/anisotropic/Stokes_meshtype8_num30ef0_2_7.txt <==
eUCRP0  eU_1CR  ePCRP0  eUCRP0P1  eU_1CRP0P1  ePCRP0P1  eUCRMPS  eU_1CRMPS  ePCRMPS  nu      NCR
1.78e-01 3.54e-01 2.68e+00 7.55e-02 3.32e-01 4.67e+00 2.57e-01 4.22e-01 4.36e+00 5.88e-02   913 1
7.65e-02 2.04e-01 1.80e+00 2.80e-02 1.74e-01 1.84e+00 1.06e-01 2.15e-01 2.29e+00 2.94e-02  3548 2
4.60e-02 1.47e-01 1.31e+00 1.57e-02 1.23e-01 1.32e+00 7.03e-02 1.65e-01 1.62e+00 1.96e-02  7917 3
3.06e-02 1.16e-01 1.03e+00 1.03e-02 9.61e-02 1.05e+00 4.72e-02 1.30e-01 1.25e+00 1.47e-02 14020 4



==> MPFA_Article/Plots/visco/visco_Stokes_num30_h1TrioCFDconvnu.txt <==
eUCRP0  eU_1CR  ePCRP0  eUCRP0P1  eU_1CRP0P1  ePCRP0P1  eUCRMPS  eU_1CRMPS  ePCRMPS  visco      NCR
3.63e-02 2.12e-01 2.05e-01 2.45e-02 1.83e-01 1.17e-01 2.96e-02 1.87e-01 8.24e-02 1.00e-01   383 1
2.47e-01 1.10e+00 1.88e-01 2.45e-02 1.83e-01 2.73e-02 3.23e-02 1.94e-01 2.11e-02 1.00e-02   383 2
2.46e+00 1.08e+01 1.88e-01 2.58e-02 1.88e-01 2.48e-02 1.33e-01 5.76e-01 1.95e-02 1.00e-03   383 3
2.46e+01 1.08e+02 1.88e-01 8.79e-02 5.04e-01 2.48e-02 1.30e+00 5.46e+00 1.95e-02 1.00e-04   383 4
2.46e+02 1.08e+03 1.88e-01 8.46e-01 4.71e+00 2.48e-02 1.30e+01 5.46e+01 1.95e-02 1.00e-05   383 5
2.46e+03 1.08e+04 1.88e-01 8.46e+00 4.71e+01 2.48e-02 1.30e+02 5.46e+02 1.95e-02 1.00e-06   383 6


==> MPFA_Article/Plots/visco/visco_Stokes_num30_h2TrioCFDconvnu.txt <==
eUCRP0  eU_1CR  ePCRP0  eUCRP0P1  eU_1CRP0P1  ePCRP0P1  eUCRMPS  eU_1CRMPS  ePCRMPS  visco      NCR
8.91e-03 1.05e-01 9.89e-02 5.84e-03 9.07e-02 6.10e-02 7.42e-03 9.25e-02 4.23e-02 1.00e-01  1621 1
5.70e-02 5.26e-01 9.07e-02 5.84e-03 9.07e-02 8.19e-03 7.68e-03 9.32e-02 6.00e-03 1.00e-02  1621 2
5.66e-01 5.18e+00 9.06e-02 5.86e-03 9.09e-02 5.52e-03 1.69e-02 1.41e-01 4.30e-03 1.00e-03  1621 3
5.66e+00 5.18e+01 9.06e-02 7.88e-03 1.07e-01 5.49e-03 1.46e-01 1.07e+00 4.28e-03 1.00e-04  1621 4
5.66e+01 5.18e+02 9.06e-02 5.35e-02 5.85e-01 5.49e-03 1.45e+00 1.06e+01 4.28e-03 1.00e-05  1621 5
5.66e+02 5.18e+03 9.06e-02 5.32e-01 5.78e+00 5.49e-03 1.45e+01 1.06e+02 4.28e-03 1.00e-06  1621 6


==> MPFA_Article/Plots/visco/visco_Stokes_num30_h3TrioCFDconvnu.txt <==
eUCRP0  eU_1CR  ePCRP0  eUCRP0P1  eU_1CRP0P1  ePCRP0P1  eUCRMPS  eU_1CRMPS  ePCRMPS  visco      NCR
2.15e-03 5.17e-02 4.77e-02 1.45e-03 4.51e-02 2.89e-02 1.71e-03 4.57e-02 2.08e-02 1.00e-01  6473 1
1.34e-02 2.56e-01 4.41e-02 1.45e-03 4.51e-02 3.20e-03 1.71e-03 4.57e-02 2.35e-03 1.00e-02  6473 2
1.33e-01 2.52e+00 4.40e-02 1.45e-03 4.51e-02 1.40e-03 2.35e-03 5.11e-02 1.11e-03 1.00e-03  6473 3
1.33e+00 2.52e+01 4.40e-02 1.48e-03 4.57e-02 1.37e-03 1.71e-02 2.34e-01 1.09e-03 1.00e-04  6473 4
1.33e+01 2.52e+02 4.40e-02 3.58e-03 8.60e-02 1.37e-03 1.71e-01 2.30e+00 1.09e-03 1.00e-05  6473 5
1.33e+02 2.52e+03 4.40e-02 3.28e-02 7.35e-01 1.37e-03 1.71e+00 2.29e+01 1.09e-03 1.00e-06  6473 6


==> MPFA_Article/Plots/visco/visco_Stokes_num30_h4TrioCFDconvnu.txt <==
eUCRP0  eU_1CR  ePCRP0  eUCRP0P1  eU_1CRP0P1  ePCRP0P1  eUCRMPS  eU_1CRMPS  ePCRMPS  visco      NCR
5.47e-04 2.60e-02 2.40e-02 3.65e-04 2.26e-02 1.45e-02 4.31e-04 2.28e-02 1.07e-02 1.00e-01 25351 1
3.41e-03 1.29e-01 2.22e-02 3.65e-04 2.26e-02 1.49e-03 4.33e-04 2.28e-02 1.11e-03 1.00e-02 25351 2
3.38e-02 1.27e+00 2.22e-02 3.65e-04 2.26e-02 3.79e-04 5.42e-04 2.35e-02 2.98e-04 1.00e-03 25351 3
3.38e-01 1.27e+01 2.22e-02 3.66e-04 2.26e-02 3.50e-04 3.23e-03 6.24e-02 2.78e-04 1.00e-04 25351 4
3.38e+00 1.27e+02 2.22e-02 4.21e-04 2.44e-02 3.50e-04 3.19e-02 5.82e-01 2.78e-04 1.00e-05 25351 5
3.38e+01 1.27e+03 2.22e-02 2.11e-03 9.53e-02 3.50e-04 3.19e-01 5.81e+00 2.78e-04 1.00e-06 25351 6


==> MPFA_Article/Plots/visco/visco_Stokes_num37_h1TrioCFDconvnu.txt <==
eUCRP0  eU_1CR  ePCRP0  eUCRP0P1  eU_1CRP0P1  ePCRP0P1  eUCRMPS  eU_1CRMPS  ePCRMPS  visco      NCR
3.35e-02 2.00e-01 1.45e-01 2.45e-02 1.83e-01 8.99e-02 2.96e-02 1.87e-01 8.02e-02 1.00e-01   383 1
1.98e-01 8.33e-01 1.30e-01 2.45e-02 1.83e-01 1.08e-02 3.01e-02 1.87e-01 9.50e-03 1.00e-02   383 2
1.96e+00 8.12e+00 1.30e-01 2.44e-02 1.83e-01 6.13e-03 4.51e-02 2.33e-01 5.18e-03 1.00e-03   383 3
1.96e+01 8.12e+01 1.30e-01 2.52e-02 1.86e-01 6.06e-03 3.17e-01 1.41e+00 5.12e-03 1.00e-04   383 4
1.96e+02 8.12e+02 1.30e-01 7.80e-02 4.48e-01 6.06e-03 3.13e+00 1.40e+01 5.12e-03 1.00e-05   383 5
1.96e+03 8.12e+03 1.30e-01 7.52e-01 4.14e+00 6.06e-03 3.13e+01 1.40e+02 5.12e-03 1.00e-06   383 6


==> MPFA_Article/Plots/visco/visco_Stokes_num37_h2TrioCFDconvnu.txt <==
eUCRP0   eU_1CR   ePCRP0   eUCRP0P1 eU_1CRP0P1  ePCRP0P1  eUCRMPS   eU_1CRMPS  ePCRMPS  visco     N    NCR
8.48e-03 9.95e-02 6.60e-02 5.84e-03 9.07e-02    4.78e-02  7.41e-03  9.25e-02   4.21e-02 1.00e-01  1621 1
4.84e-02 4.11e-01 5.83e-02 5.83e-03 9.07e-02    4.97e-03  7.48e-03  9.26e-02   4.40e-03 1.00e-02  1621 2
4.77e-01 4.00e+00 5.82e-02 5.83e-03 9.07e-02    1.45e-03  9.11e-03  9.81e-02   1.37e-03 1.00e-03  1621 3
4.77e+00 4.00e+01 5.82e-02 5.83e-03 9.07e-02    1.37e-03  4.50e-02  3.37e-01   1.30e-03 1.00e-04  1621 4
4.77e+01 4.00e+02 5.82e-02 7.44e-03 1.02e-01    1.37e-03  4.34e-01  3.24e+00   1.30e-03 1.00e-05  1621 5
4.77e+02 4.00e+03 5.82e-02 4.91e-02 5.02e-01    1.37e-03  4.33e+00  3.24e+01   1.30e-03 1.00e-06  1621 6


==> MPFA_Article/Plots/visco/visco_Stokes_num37_h3TrioCFDconvnu.txt <==
eUCRP0  eU_1CR  ePCRP0  eUCRP0P1  eU_1CRP0P1  ePCRP0P1  eUCRMPS  eU_1CRMPS  ePCRMPS  visco     NCR
2.01e-03 4.91e-02 3.04e-02 1.45e-03 4.51e-02 2.27e-02 1.71e-03 4.57e-02 2.08e-02 1.00e-01  6473 1
1.09e-02 1.96e-01 2.68e-02 1.45e-03 4.51e-02 2.29e-03 1.71e-03 4.57e-02 2.10e-03 1.00e-02  6473 2
1.08e-01 1.91e+00 2.68e-02 1.45e-03 4.51e-02 3.83e-04 1.75e-03 4.62e-02 3.58e-04 1.00e-03  6473 3
1.08e+00 1.91e+01 2.68e-02 1.45e-03 4.51e-02 3.09e-04 4.98e-03 8.26e-02 2.91e-04 1.00e-04  6473 4
1.08e+01 1.91e+02 2.68e-02 1.46e-03 4.53e-02 3.09e-04 4.79e-02 6.89e-01 2.91e-04 1.00e-05  6473 5
1.08e+02 1.91e+03 2.68e-02 2.92e-03 7.06e-02 3.09e-04 4.80e-01 6.88e+00 2.91e-04 1.00e-06  6473 6


==> MPFA_Article/Plots/visco/visco_Stokes_num37_h4TrioCFDconvnu.txt <==
eUCRP0  eU_1CR  ePCRP0  eUCRP0P1  eU_1CRP0P1  ePCRP0P1  eUCRMPS  eU_1CRMPS  ePCRMPS  visco      NCR
5.14e-04 2.47e-02 1.54e-02 3.65e-04 2.26e-02 1.14e-02 4.31e-04 2.28e-02 1.07e-02 1.00e-01 25351 1
2.86e-03 9.99e-02 1.35e-02 3.65e-04 2.26e-02 1.14e-03 4.32e-04 2.28e-02 1.07e-03 1.00e-02 25351 2
2.82e-02 9.73e-01 1.35e-02 3.65e-04 2.26e-02 1.39e-04 4.46e-04 2.29e-02 1.31e-04 1.00e-03 25351 3
2.82e-01 9.73e+00 1.35e-02 3.65e-04 2.26e-02 8.03e-05 9.52e-04 2.88e-02 7.64e-05 1.00e-04 25351 4
2.82e+00 9.73e+01 1.35e-02 3.65e-04 2.26e-02 7.95e-05 8.15e-03 1.76e-01 7.57e-05 1.00e-05 25351 5
2.82e+01 9.73e+02 1.35e-02 4.01e-04 2.36e-02 7.95e-05 8.10e-02 1.75e+00 7.57e-05 1.00e-06 25351 6


==> MPFA_Article/Plots/visco/viscotest.txt <==
eUCRP0      eUCRP0P1     eUCRMPS     ePCRP0     ePCRP0P1     ePCRMPS          h          NP     NU       visco 
8.48e-03    5.84e-03	  7.41e-03    6.60e-02   4.78e-02     4.21e-02         5.00e-02   1694   3630    1e-1      1
4.84e-02    5.83e-03     7.48e-03    5.83e-02   4.97e-03     4.40e-03         5.00e-02   7378  15810    1e-2      2
4.77e-01    5.83e-03     9.11e-03    5.83e-02   1.45e-03     1.37e-03         5.00e-02  29834  63930    1e-3      3
4.77e-00    5.83e-03     4.50e-02    5.82e-02   1.37e-03     1.30e-03         5.00e-02 117558 251910    1e-4      4




==> Plots/Ctu0psin.txt <==
eUCRP0nu1   eUCRP0P1nu1  eUCRMPSnu1  ePCRP0nu1  ePCRP0P1nu1  ePCRMPSnu1     eUCRP0nu0001   eUCRP0P1nu0001  eUCRMPSnu0001  ePCRP0nu0001  ePCRP0P1nu0001  ePCRMPSnu0001   h        NP     NU
3.01e-03    1.04e-05	  1.59e-04    1.88e-01   2.48e-02     1.95e-02       3.01e-00       1.04e-02        1.59e-01       1.88e-01      2.48e-02        1.95e-02        1.00e-01   1694   3630 1
6.93e-04    6.52e-07     1.78e-05    9.06e-02   5.49e-03     4.28e-03       6.93e-01       6.52e-04        1.78e-02       9.06e-02      5.49e-03        4.28e-03        5.00e-02   7378  15810 2
1.63e-04    4.02e-08     2.10e-06    4.40e-02   1.37e-03     1.09e-03       1.63e-01       4.02e-05        2.10e-03       4.40e-02      1.37e-03        1.09e-03        2.50e-02  29834  63930 3
4.14e-05    2.54e-09     3.91e-07    2.22e-02   3.50e-04     2.78e-04       4.14e-02       2.54e-06        3.91e-04       2.22e-02      3.50e-04        2.78e-04        1.25e-02 117558 251910 4




==> Plots/NavierStokes_num100ef0_2_7.txt <==
eUCRP0  eU_1CRP0  ePCRP0  eUCRP0P1  eU_1CRP0P1  ePCRP0P1  eUCRMPS  eU_1CRMPS  ePCRMPS    h          NCR
3.44e-02 2.62e+00 1.79e+00 3.18e-02 2.62e+00 2.27e+00 3.72e-02 2.61e+00 1.00e+00 1.00e-01   383 1
8.65e-03 2.64e+00 7.34e-01 7.36e-03 2.64e+00 1.06e+00 8.95e-03 2.64e+00 3.30e-01 5.00e-02  1621 2
2.13e-03 2.64e+00 3.42e-01 1.84e-03 2.64e+00 5.02e-01 2.18e-03 2.64e+00 1.66e-01 2.50e-02  6473 3
5.04e-04 2.64e00  1.48e-01 4.41e-04 2.64e+00 2.34e-01 5.26e-04 2.64e+00 6.74e-02 1.25e-02  25892 4
%2.01e+00 -7.87e-03  1.20e+00 2.06e+00 -5.48e-03  1.09e+00 2.05e+00 -8.87e-03  1.30e+00 
%2.03e+00 -7.90e-03  1.21e+00 2.08e+00 -5.50e-03  1.10e+00 2.07e+00 -8.90e-03  1.31e+00 


==> Plots/NavierStokes_num100ef0_2_7__copie_.txt <==
eUCRP0  eU_1CRP0  ePCRP0  eUCRP0P1  eU_1CRP0P1  ePCRP0P1  eUCRMPS  eU_1CRMPS  ePCRMPS    h          NCR
3.44e-02 2.62e+00 1.79e+00 3.18e-02 2.62e+00 2.27e+00 3.72e-02 2.61e+00 1.00e+00 1.00e-01   383 1
8.65e-03 2.64e+00 7.34e-01 7.36e-03 2.64e+00 1.06e+00 8.95e-03 2.64e+00 3.30e-01 5.00e-02  1621 2
2.13e-03 2.64e+00 3.42e-01 1.84e-03 2.64e+00 5.02e-01 2.18e-03 2.64e+00 1.66e-01 2.50e-02  6473 3
5.04e-04 2.64e00  1.48e-01 4.41e-04 2.64e+00 2.34e-01 5.26e-04 2.64e+00 6.74e-02 1.25e-02  25892 4
%2.01e+00 -7.87e-03  1.20e+00 2.06e+00 -5.48e-03  1.09e+00 2.05e+00 -8.87e-03  1.30e+00 
%2.03e+00 -7.90e-03  1.21e+00 2.08e+00 -5.50e-03  1.10e+00 2.07e+00 -8.90e-03  1.31e+00 


==> Plots/anisotropic/Stokes_meshtype4_num30ef0_2_5.txt <==
eUCRP0  eU_1CR  ePCRP0  eUCRP0P1  eU_1CRP0P1  ePCRP0P1  eUCRMPS  eU_1CRMPS  ePCRMPS  nu      NCR
1.08e-01 2.60e-01 1.85e+00 4.31e-02 2.21e-01 2.28e+00 2.78e-01 5.00e-01 4.17e+00 5.88e-02  1768 1
4.18e-02 1.45e-01 1.16e+00 1.60e-02 1.21e-01 1.28e+00 1.11e-01 2.66e-01 1.98e+00 2.94e-02  7004 2
2.30e-02 1.01e-01 8.26e-01 8.36e-03 8.43e-02 9.10e-01 6.14e-02 1.88e-01 1.30e+00 1.96e-02 15708 3
1.46e-02 7.82e-02 6.34e-01 5.08e-03 6.45e-02 7.04e-01 3.79e-02 1.41e-01 9.64e-01 1.47e-02 27880 4



==> Plots/anisotropic/Stokes_meshtype4_num30ef0_2_7.txt <==
eUCRP0  eU_1CR  ePCRP0  eUCRP0P1  eU_1CRP0P1  ePCRP0P1  eUCRMPS  eU_1CRMPS  ePCRMPS  nu      NCR
1.08e-01 2.60e-01 1.85e+00 4.31e-02 2.21e-01 2.28e+00 2.77e-01 4.99e-01 4.08e+00 5.88e-02  1768 1
4.18e-02 1.45e-01 1.16e+00 1.60e-02 1.21e-01 1.28e+00 1.11e-01 2.66e-01 1.97e+00 2.94e-02  7004 2
2.30e-02 1.01e-01 8.26e-01 8.36e-03 8.43e-02 9.10e-01 6.14e-02 1.88e-01 1.30e+00 1.96e-02 15708 3
1.46e-02 7.82e-02 6.34e-01 5.08e-03 6.45e-02 7.04e-01 3.79e-02 1.41e-01 9.61e-01 1.47e-02 27880 4



==> Plots/anisotropic/Stokes_meshtype8_num30ef0_2_5.txt <==
eUCRP0  eU_1CR  ePCRP0  eUCRP0P1  eU_1CRP0P1  ePCRP0P1  eUCRMPS  eU_1CRMPS  ePCRMPS  nu      NCR
1.78e-01 3.54e-01 2.68e+00 7.55e-02 3.32e-01 4.67e+00 2.60e-01 4.27e-01 4.43e+00 5.88e-02   913 1
7.65e-02 2.04e-01 1.80e+00 2.80e-02 1.74e-01 1.84e+00 1.06e-01 2.15e-01 2.31e+00 2.94e-02  3548 2
4.60e-02 1.47e-01 1.31e+00 1.57e-02 1.23e-01 1.32e+00 7.03e-02 1.65e-01 1.63e+00 1.96e-02  7917 3
3.06e-02 1.16e-01 1.03e+00 1.03e-02 9.61e-02 1.05e+00 4.72e-02 1.30e-01 1.26e+00 1.47e-02 14020 4



==> Plots/anisotropic/Stokes_meshtype8_num30ef0_2_7.txt <==
eUCRP0  eU_1CR  ePCRP0  eUCRP0P1  eU_1CRP0P1  ePCRP0P1  eUCRMPS  eU_1CRMPS  ePCRMPS  nu      NCR
1.78e-01 3.54e-01 2.68e+00 7.55e-02 3.32e-01 4.67e+00 2.57e-01 4.22e-01 4.36e+00 5.88e-02   913 1
7.65e-02 2.04e-01 1.80e+00 2.80e-02 1.74e-01 1.84e+00 1.06e-01 2.15e-01 2.29e+00 2.94e-02  3548 2
4.60e-02 1.47e-01 1.31e+00 1.57e-02 1.23e-01 1.32e+00 7.03e-02 1.65e-01 1.62e+00 1.96e-02  7917 3
3.06e-02 1.16e-01 1.03e+00 1.03e-02 9.61e-02 1.05e+00 4.72e-02 1.30e-01 1.25e+00 1.47e-02 14020 4



==> Plots/visco/visco_Stokes_num30_h1TrioCFDconvnu.txt <==
eUCRP0  eU_1CR  ePCRP0  eUCRP0P1  eU_1CRP0P1  ePCRP0P1  eUCRMPS  eU_1CRMPS  ePCRMPS  visco      NCR
3.63e-02 2.12e-01 2.05e-01 2.45e-02 1.83e-01 1.17e-01 2.96e-02 1.87e-01 8.24e-02 1.00e-01   383 1
2.47e-01 1.10e+00 1.88e-01 2.45e-02 1.83e-01 2.73e-02 3.23e-02 1.94e-01 2.11e-02 1.00e-02   383 2
2.46e+00 1.08e+01 1.88e-01 2.58e-02 1.88e-01 2.48e-02 1.33e-01 5.76e-01 1.95e-02 1.00e-03   383 3
2.46e+01 1.08e+02 1.88e-01 8.79e-02 5.04e-01 2.48e-02 1.30e+00 5.46e+00 1.95e-02 1.00e-04   383 4
2.46e+02 1.08e+03 1.88e-01 8.46e-01 4.71e+00 2.48e-02 1.30e+01 5.46e+01 1.95e-02 1.00e-05   383 5
2.46e+03 1.08e+04 1.88e-01 8.46e+00 4.71e+01 2.48e-02 1.30e+02 5.46e+02 1.95e-02 1.00e-06   383 6


==> Plots/visco/visco_Stokes_num30_h2TrioCFDconvnu.txt <==
eUCRP0  eU_1CR  ePCRP0  eUCRP0P1  eU_1CRP0P1  ePCRP0P1  eUCRMPS  eU_1CRMPS  ePCRMPS  visco      NCR
8.91e-03 1.05e-01 9.89e-02 5.84e-03 9.07e-02 6.10e-02 7.42e-03 9.25e-02 4.23e-02 1.00e-01  1621 1
5.70e-02 5.26e-01 9.07e-02 5.84e-03 9.07e-02 8.19e-03 7.68e-03 9.32e-02 6.00e-03 1.00e-02  1621 2
5.66e-01 5.18e+00 9.06e-02 5.86e-03 9.09e-02 5.52e-03 1.69e-02 1.41e-01 4.30e-03 1.00e-03  1621 3
5.66e+00 5.18e+01 9.06e-02 7.88e-03 1.07e-01 5.49e-03 1.46e-01 1.07e+00 4.28e-03 1.00e-04  1621 4
5.66e+01 5.18e+02 9.06e-02 5.35e-02 5.85e-01 5.49e-03 1.45e+00 1.06e+01 4.28e-03 1.00e-05  1621 5
5.66e+02 5.18e+03 9.06e-02 5.32e-01 5.78e+00 5.49e-03 1.45e+01 1.06e+02 4.28e-03 1.00e-06  1621 6


==> Plots/visco/visco_Stokes_num30_h3TrioCFDconvnu.txt <==
eUCRP0  eU_1CR  ePCRP0  eUCRP0P1  eU_1CRP0P1  ePCRP0P1  eUCRMPS  eU_1CRMPS  ePCRMPS  visco      NCR
2.15e-03 5.17e-02 4.77e-02 1.45e-03 4.51e-02 2.89e-02 1.71e-03 4.57e-02 2.08e-02 1.00e-01  6473 1
1.34e-02 2.56e-01 4.41e-02 1.45e-03 4.51e-02 3.20e-03 1.71e-03 4.57e-02 2.35e-03 1.00e-02  6473 2
1.33e-01 2.52e+00 4.40e-02 1.45e-03 4.51e-02 1.40e-03 2.35e-03 5.11e-02 1.11e-03 1.00e-03  6473 3
1.33e+00 2.52e+01 4.40e-02 1.48e-03 4.57e-02 1.37e-03 1.71e-02 2.34e-01 1.09e-03 1.00e-04  6473 4
1.33e+01 2.52e+02 4.40e-02 3.58e-03 8.60e-02 1.37e-03 1.71e-01 2.30e+00 1.09e-03 1.00e-05  6473 5
1.33e+02 2.52e+03 4.40e-02 3.28e-02 7.35e-01 1.37e-03 1.71e+00 2.29e+01 1.09e-03 1.00e-06  6473 6


==> Plots/visco/visco_Stokes_num30_h4TrioCFDconvnu.txt <==
eUCRP0  eU_1CR  ePCRP0  eUCRP0P1  eU_1CRP0P1  ePCRP0P1  eUCRMPS  eU_1CRMPS  ePCRMPS  visco      NCR
5.47e-04 2.60e-02 2.40e-02 3.65e-04 2.26e-02 1.45e-02 4.31e-04 2.28e-02 1.07e-02 1.00e-01 25351 1
3.41e-03 1.29e-01 2.22e-02 3.65e-04 2.26e-02 1.49e-03 4.33e-04 2.28e-02 1.11e-03 1.00e-02 25351 2
3.38e-02 1.27e+00 2.22e-02 3.65e-04 2.26e-02 3.79e-04 5.42e-04 2.35e-02 2.98e-04 1.00e-03 25351 3
3.38e-01 1.27e+01 2.22e-02 3.66e-04 2.26e-02 3.50e-04 3.23e-03 6.24e-02 2.78e-04 1.00e-04 25351 4
3.38e+00 1.27e+02 2.22e-02 4.21e-04 2.44e-02 3.50e-04 3.19e-02 5.82e-01 2.78e-04 1.00e-05 25351 5
3.38e+01 1.27e+03 2.22e-02 2.11e-03 9.53e-02 3.50e-04 3.19e-01 5.81e+00 2.78e-04 1.00e-06 25351 6


==> Plots/visco/visco_Stokes_num37_h1TrioCFDconvnu.txt <==
eUCRP0  eU_1CR  ePCRP0  eUCRP0P1  eU_1CRP0P1  ePCRP0P1  eUCRMPS  eU_1CRMPS  ePCRMPS  visco      NCR
3.35e-02 2.00e-01 1.45e-01 2.45e-02 1.83e-01 8.99e-02 2.96e-02 1.87e-01 8.02e-02 1.00e-01   383 1
1.98e-01 8.33e-01 1.30e-01 2.45e-02 1.83e-01 1.08e-02 3.01e-02 1.87e-01 9.50e-03 1.00e-02   383 2
1.96e+00 8.12e+00 1.30e-01 2.44e-02 1.83e-01 6.13e-03 4.51e-02 2.33e-01 5.18e-03 1.00e-03   383 3
1.96e+01 8.12e+01 1.30e-01 2.52e-02 1.86e-01 6.06e-03 3.17e-01 1.41e+00 5.12e-03 1.00e-04   383 4
1.96e+02 8.12e+02 1.30e-01 7.80e-02 4.48e-01 6.06e-03 3.13e+00 1.40e+01 5.12e-03 1.00e-05   383 5
1.96e+03 8.12e+03 1.30e-01 7.52e-01 4.14e+00 6.06e-03 3.13e+01 1.40e+02 5.12e-03 1.00e-06   383 6


==> Plots/visco/visco_Stokes_num37_h2TrioCFDconvnu.txt <==
eUCRP0   eU_1CR   ePCRP0   eUCRP0P1 eU_1CRP0P1  ePCRP0P1  eUCRMPS   eU_1CRMPS  ePCRMPS  visco     N    NCR
8.48e-03 9.95e-02 6.60e-02 5.84e-03 9.07e-02    4.78e-02  7.41e-03  9.25e-02   4.21e-02 1.00e-01  1621 1
4.84e-02 4.11e-01 5.83e-02 5.83e-03 9.07e-02    4.97e-03  7.48e-03  9.26e-02   4.40e-03 1.00e-02  1621 2
4.77e-01 4.00e+00 5.82e-02 5.83e-03 9.07e-02    1.45e-03  9.11e-03  9.81e-02   1.37e-03 1.00e-03  1621 3
4.77e+00 4.00e+01 5.82e-02 5.83e-03 9.07e-02    1.37e-03  4.50e-02  3.37e-01   1.30e-03 1.00e-04  1621 4
4.77e+01 4.00e+02 5.82e-02 7.44e-03 1.02e-01    1.37e-03  4.34e-01  3.24e+00   1.30e-03 1.00e-05  1621 5
4.77e+02 4.00e+03 5.82e-02 4.91e-02 5.02e-01    1.37e-03  4.33e+00  3.24e+01   1.30e-03 1.00e-06  1621 6


==> Plots/visco/visco_Stokes_num37_h3TrioCFDconvnu.txt <==
eUCRP0  eU_1CR  ePCRP0  eUCRP0P1  eU_1CRP0P1  ePCRP0P1  eUCRMPS  eU_1CRMPS  ePCRMPS  visco     NCR
2.01e-03 4.91e-02 3.04e-02 1.45e-03 4.51e-02 2.27e-02 1.71e-03 4.57e-02 2.08e-02 1.00e-01  6473 1
1.09e-02 1.96e-01 2.68e-02 1.45e-03 4.51e-02 2.29e-03 1.71e-03 4.57e-02 2.10e-03 1.00e-02  6473 2
1.08e-01 1.91e+00 2.68e-02 1.45e-03 4.51e-02 3.83e-04 1.75e-03 4.62e-02 3.58e-04 1.00e-03  6473 3
1.08e+00 1.91e+01 2.68e-02 1.45e-03 4.51e-02 3.09e-04 4.98e-03 8.26e-02 2.91e-04 1.00e-04  6473 4
1.08e+01 1.91e+02 2.68e-02 1.46e-03 4.53e-02 3.09e-04 4.79e-02 6.89e-01 2.91e-04 1.00e-05  6473 5
1.08e+02 1.91e+03 2.68e-02 2.92e-03 7.06e-02 3.09e-04 4.80e-01 6.88e+00 2.91e-04 1.00e-06  6473 6


==> Plots/visco/visco_Stokes_num37_h4TrioCFDconvnu.txt <==
eUCRP0  eU_1CR  ePCRP0  eUCRP0P1  eU_1CRP0P1  ePCRP0P1  eUCRMPS  eU_1CRMPS  ePCRMPS  visco      NCR
5.14e-04 2.47e-02 1.54e-02 3.65e-04 2.26e-02 1.14e-02 4.31e-04 2.28e-02 1.07e-02 1.00e-01 25351 1
2.86e-03 9.99e-02 1.35e-02 3.65e-04 2.26e-02 1.14e-03 4.32e-04 2.28e-02 1.07e-03 1.00e-02 25351 2
2.82e-02 9.73e-01 1.35e-02 3.65e-04 2.26e-02 1.39e-04 4.46e-04 2.29e-02 1.31e-04 1.00e-03 25351 3
2.82e-01 9.73e+00 1.35e-02 3.65e-04 2.26e-02 8.03e-05 9.52e-04 2.88e-02 7.64e-05 1.00e-04 25351 4
2.82e+00 9.73e+01 1.35e-02 3.65e-04 2.26e-02 7.95e-05 8.15e-03 1.76e-01 7.57e-05 1.00e-05 25351 5
2.82e+01 9.73e+02 1.35e-02 4.01e-04 2.36e-02 7.95e-05 8.10e-02 1.75e+00 7.57e-05 1.00e-06 25351 6


==> Plots/visco/viscotest.txt <==
eUCRP0      eUCRP0P1     eUCRMPS     ePCRP0     ePCRP0P1     ePCRMPS          h          NP     NU       visco 
8.48e-03    5.84e-03	  7.41e-03    6.60e-02   4.78e-02     4.21e-02         5.00e-02   1694   3630    1e-1      1
4.84e-02    5.83e-03     7.48e-03    5.83e-02   4.97e-03     4.40e-03         5.00e-02   7378  15810    1e-2      2
4.77e-01    5.83e-03     9.11e-03    5.83e-02   1.45e-03     1.37e-03         5.00e-02  29834  63930    1e-3      3
4.77e-00    5.83e-03     4.50e-02    5.82e-02   1.37e-03     1.30e-03         5.00e-02 117558 251910    1e-4      4



